RIFT: Token Influence Follows the Path of Least Resistance

Which context tokens drive a language model's answer? Graph-based tools such as attention rollout and attention flow answer this from a single forward pass, yet their faithfulness in decoder-only models is rarely tested against interventions. We view the layers of a decoder as a causal network whose conductances are attention weights, and read a token's influence on the answer from the resistance between them. We propose RIFT (Resistance-based Information Flow in Transformers), which scores a token by the series resistance of its path of least resistance to the answer, found exactly by a classic shortest-path dynamic program. On synthetic in-context retrieval tasks and extractive question answering over Wikipedia paragraphs, RIFT predicts the effect of replacing a token with a Spearman correlation of 0.52-0.68; predicting a single replacement, it reaches 77-96% of the agreement between two different random replacements. It needs no gradients and no extra forward passes, scoring every token of a prompt in 0.9-3.4 ms on one CPU thread, whereas the replacement experiment needs a forward pass per token. On 576 held-out prompts from four models of two families (Qwen3 and Llama 3.2), it outperforms token distance, attention rollout and attention flow in every pre-specified comparison, by 0.23 to 0.88 in mean Spearman correlation, and it is the best or tied-best of all attention-based scores we test. Aggregates that add up all routes (attention flow, effective resistance and rollout) instead mostly encode token position: as a simple proposition shows, early tokens have many more parallel routes to the answer.

==> data_depth.dat <==
k plr widest rollout maxflow kirchhoff null
1 0.4971 0.4971 0.4971 0.4971 0.4971 nan
2 0.6671 0.6619 0.5911 -0.5117 -0.4982 -1.0000
4 0.5346 0.6255 0.2960 -0.7558 -0.7850 -1.0000
7 0.3795 0.3675 0.1374 -0.8552 -0.8425 -1.0000
14 0.2892 0.2066 -0.3578 -0.9713 -0.8800 -1.0000
21 0.1434 0.0441 -0.5798 -0.9984 -0.9405 -1.0000
28 0.1436 0.0498 -0.6628 -1.0000 -0.9343 -1.0000


==> data_main.dat <==
y name plr dist roll flow ceil widest
9 base 0.5260 0.1180 0.0604 -0.1180 0.6066 0.4771
8 instruct 0.6297 0.0036 0.2938 -0.0036 0.7075 0.6292
7 4B 0.5321 0.1154 0.0331 -0.1154 0.6671 0.5379
6 base-gaps 0.5522 -0.0834 0.1557 0.0834 0.6681 0.5056
5 instruct-gaps 0.5894 -0.1494 0.2712 0.1494 0.5912 0.5953
4 llama 0.5247 -0.0551 0.2960 -0.0250 0.6164 0.4891
3 llama-gaps 0.6024 -0.0931 0.3187 0.0141 0.6697 0.5632
2 qwen-squad 0.6822 -0.1934 0.2795 0.1931 0.6746 0.6178
1 llama-squad 0.6681 -0.1068 0.3675 0.0810 0.6318 0.6196

